Microscopic Realization of Topologically Quantized Alignment in Fast-Rotating Nuclei

We present the first quantitative microscopic realization of topologically quantized alignment in a finite nuclear system. The realization is obtained by exact diagonalization of a cranking seniority model, with the first Chern number evaluated over the sphere of cranking-axis orientations and analyzed together with the orientation-averaged alignment and cranking-frame configuration probabilities. The Chern number changes in integer steps as the system evolves from initially paired configurations to increasingly aligned configurations. A new intermediate phase is found in which the Chern number is already nonzero while the alignment continues to evolve toward its quantized value. We show that this deviation originates from the competition among pairing, axial quadrupole splitting, and Coriolis mixing. Thus, our microscopic approach reveals a more nuanced emergence of topologically quantized alignment in realistic nuclei, providing a quantitative stepping stone toward experimental investigations.

==> 00README.txt <==
main.tex toplevelfile
supplement.tex toplevelfile
